Reconstructing Quantum States and Expectations via Dynamical Tomography

When the dynamics of a quantum system of interest is known, an informationally-complete set of observables is not needed for state reconstruction via tomographic techniques: letting the system evolve before performing the measurement allows one to effectively extend the available ways to probe the system. This idea leads to dynamical quantum tomography, whose feasibility we characterize for general quantum dynamics using Krylov-based methods. Specializing to Markovian ones, we also provide deterministic tests, and randomized ones to effectively assess parametric dynamics. The limits of the methods are explored comparing unitary and open dynamics when a single observable is available, and the set of observables whose expectation can be reconstructed from the available ones characterized. The framework is illustrated with applications to a spin chain (with or without dissipation) and an electron-nuclear system

==> data/nv_center_real.csv <==
s ghz gibbs X
-1.77229118460651 -8.85573523628731 -4.48084513121768 1
-2.31745774389204 -6.84939591852778 -11.1605965552438 2
-5.92356008580918 -5.84123813063383 -10.168598246515 3
-9.70558890620872 -9.28783671933813 -12.4244874167629 4
-11.925565082729 -11.3642573720245 -17.195051551585 5
-10.8478135368041 -12.6288124490876 -16.404350558959 6
-16.5822609407003 -15.5699538119002 -19.8184866339762 7
-18.577248862035 -17.5375712414669 -22.1026657934361 8
-19.7536211916077 -19.4215042327074 -31.861935735771 9
-32.0794987018684 -22.1158216956525 -28.0737711668241 10
-24.0643370516993 -23.7360420520384 -28.1072305909284 11
-27.7456084378103 -40.9020385555529 -31.232042750989 12
-30.8530247407779 -27.7291792961709 -31.2697525542763 13
-32.7455491378187 -30.6186386012615 -31.4337451796553 14
-37.2189030144118 -31.5336853846085 -31.4111110649483 15
-37.9889958954705 -35.4680386534678 -31.6646090508173 16
-34.8600846384405 -38.6508161008684 -31.5751602259484 17
-34.6102692252813 -45.624902683175 -31.5868738331248 18
-34.9487984501821 -41.334865883418 -31.5885559737356 19
-34.946193676343 -49.7346084958478 -31.5902341610138 20


==> data/spin_chain_real.csv <==
vac ghz gibbs X
24.602416046865 24.4013464667397 24.1766148831822 1
19.5830030739918 23.3450829348385 22.4386899994005 2
19.4004213763414 20.2932530471658 20.1591866808752 3
16.0047801265412 17.9996421309527 18.3720363958877 4
13.9903576652391 13.866473018486 15.7407843651624 5
11.7546240877667 12.613516480498 12.7633796547983 6
10.1983075202636 10.3344680900064 10.8134005095894 7
7.31596218089954 6.68440641497432 7.74950510699039 8
6.25249884609098 6.49148347546187 6.17954751744382 9
4.22076860654235 5.21672565708858 2.81956977117579 10
1.51108612898753 0.36129653761916 1.71594519690332 11
0.0348098360694965 0.713962887775908 -1.64242702783597 12
-2.60237305207626 -2.98829877818505 -5.2011903002258 13
-5.72363579416317 -5.54173386421502 -5.72326418399546 14
-7.75571826883494 -9.38269925254641 -7.91954105151946 15
-10.3107798508383 -10.1075263629828 -11.0083515275793 16
-12.9961293095767 -12.5998647667732 -12.9009912300108 17
-14.0920372727663 -14.2664905032435 -13.5425415444823 18
-13.4731245879445 -14.1108663852959 -13.7903952012814 19
-13.3340992855254 -14.3758703147982 -13.7730612582457 20


==> data/time_opt_sc.csv <==
tl idxl
0 1
0 2
0 3
0 4
0 5
0 6
0 7
0 8
0 9
0 10
0 11
0 12
0 13
0 14
0 15
0 16
0.50567 6
0.46223 16
0.49132 10
0.44329 11
0.4893 14
1.0598 4
0.90919 14
0.44915 5
0.45964 9
0.91646 15
0.47061 13
0.91652 11
0.96865 10
0.94848 6
0.94156 16
0.56166 3
0.51442 4
0.48663 8
0.45897 12
0.9433 12
1.4181 15
1.453 7
0.93133 8
1.5539 16
1.4135 11
0.94869 7
1.544 14
1.4937 10
1.5133 6
1.4809 8
1.4606 12
1.8869 5
1.8634 9
1.9692 10
0.96297 9
2.5756 10
1.0427 13
1.2212 6
0.9444 2
1.8958 8
0.355 2
1.1656 15
2.6085 16
2.512 15
1.8665 15
2.0133 16
2.6452 8
0.98054 5
1.2204 8
0.93271 3
1.2012 7
0.7109 10
2.206 8
0.68855 12
0.21425 8
0.19874 16
0.68082 8
0.65463 16
0.21556 13
1.1635 11
0.71403 6
0.21727 5
0.66788 14
0.56049 2
0.20211 9
0.7127 4
0.7214 3
0.81754 12
0.74032 2
1.0238 15
0.54822 16
0.28829 7
0.2086 15
0.44074 15
3.4221 3
2.6929 3
0.47204 7
2.2306 3
0.19654 4
0.6298 11
0.65413 7
3.7008 5
1.2825 16
0.63879 15
7.7222 13
0.72397 9
0.1502 12
8.0492 9
4.4312 9
2.7468 9
7.103 9
7.5881 9
3.2592 9
4.1298 9
2.2558 9
1.4459 9
0.29912 12
2.5287 9
0.32156 8
0.74247 13
1.8626 7
2.5103 13
0.69577 5
0.29477 16
0.3253 4
0.52817 15
4.311 13
4.6626 13
0.58407 10
1.648 9
1.8856 13
0.59593 6
0.55496 7
3.7934 9
0.1624 3
0.075137 15
0.13008 6
0.14577 10
0.12679 14
0.13975 11
0.27904 10
0.26053 6
0.26523 14
0.31426 3
0.25623 11
5.3528 2
1.6176 2
0.072921 13
0.081098 5
0.3087 9
0.18927 14
11.807 2
9.204 2
11.191 2
0.064503 9
0.1364 15
0.0806 7
0.067181 8
0.16289 7
1.3441 7
3.784 7
2.3448 7
7.0262 15
11.237 15
8.1064 7
3.0513 7
7.7748 2
8.7168 2
8.3969 2
8.0429 2
0.10178 2
1.697 15
0.20313 2
0.062533 4
3.4518 2
2.371 2
1.9539 2
4.2038 2
0.20278 10
1.6224 4
1.999 14
2.4307 5
2.827 14
1.7456 14
2.0457 4
3.2158 5
3.0262 13
1.3374 2
5.4133 13
0.059112 16
3.5449 16
4.3412 16
3.0902 16
3.8157 13
2.2761 16
1.2124 9
2.236 15
3.6756 15
0.051124 12
2.6476 7
1.4728 13
5.0532 9
2.2104 13
3.5269 9
0.052891 3
1.2116 12
3.0827 8
2.4685 12
3.3407 14
3.9284 14
4.9186 8
2.5281 14
3.4632 4
1.6944 7
1.9235 12
3.0751 12
1.4009 5
1.2617 10
0.04331 6
2.1114 6
4.3018 8
1.8006 16
4.8398 16
2.2077 10
3.2809 10
2.1724 2
2.4516 4
1.8542 6
2.2458 14
3.589 10
4.3711 4
1.5722 3
1.9766 11
2.5168 11
2.9114 10
2.7135 12
4.4519 14
3.4822 8
3.7878 16
4.1968 3
1.73 8
1.6734 12
4.0077 10
5.7996 8
4.1583 15
4.8168 2
2.6309 6
2.9962 3
3.5021 6
1.7449 11
5.0305 6
4.0196 6
2.9055 12
5.4443 16
0.041194 11
5.0941 16
6.447 16
3.0527 14
1.6343 5
1.0617 16

